Classification of P-oligomorphic groups, conjectures of Cameron and Macpherson

Let G be a group of permutations of a denumerable set E. The profile of G is the function phi which counts, for each n, the number phi(n) of orbits of G acting on the n-subsets of E. Counting functions arising this way, and their associated generating series, form a rich yet apparently strongly constrained class. In particular, Cameron conjectured in the late seventies that, whenever the profile phi(n) is bounded by a polynomial -- we say that G is P-oligomorphic --, it is asymptotically equivalent to a polynomial. In 1985, Macpherson further asked whether the orbit algebra of G -- a graded commutative algebra invented by Cameron and whose Hilbert function is phi -- is finitely generated. In this paper we establish a classification of (closed) P-oligomorphic permutation groups in terms of finite permutation groups with decorated blocks. It follows from the classification that the orbit algebra of any P-oligomorphic group is isomorphic to (a straightforward quotient of) the invariant ring of some finite permutation group. This answers positively both Cameron's conjecture and Macpherson's question. The orbit algebra is in fact Cohen-Macaulay; therefore the generating series of phi is a rational fraction whose numerator has positive coefficients, while the denominator admits a combinatorial description. In addition, the classification provides a finite data structure for encoding closed P-oligomorphic groups. This paves the way for computing with them and enumerating them as well as for proofs by structural induction. Finally, the relative simplicity of the classification gives hopes to extend the study to, e.g., the class of (closed) permutations groups with sub-exponential profile. The proof exploits classical notions from group theory -- notably block systems and their lattice properties --, commutative algebra, and invariant theory.

==> figures/cube.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cube.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{595.27559055bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.41428571)%
    \put(0,0){\includegraphics[width=\unitlength]{cube.eps}}%
  \end{picture}%
\endgroup%

